Lectures on Three-point Functions in N=4 Supersymmetric Yang-Mills Theory

This is a pedagogical review on the integrability-based approach to the three-point function in N=4 supersymmetric Yang-Mills theory. We first discuss the computation of the structure constant at weak coupling and show that the result can be recast as a sum over partitions of the rapidities of the magnons. We then introduce a non-perturbative framework, called the "hexagon approach", and explain how one can use the symmetries (i.e. superconformal and gauge symmetries) and integrability to determine the structure constants. This article is based on the lectures given in Les Houches Summer School "Integrability: From statistical systems to gauge theory" in June 2016.

==> 00README.XXX.txt <==
nohypertex

